The ALMA Survey of 70 $\mu \rm m$ Dark High-mass Clumps in Early Stages (ASHES). VII: Chemistry of Embedded Dense Cores

We present a study of chemistry toward 294 dense cores in 12 molecular clumps using the data obtained from the ALMA Survey of 70 $\mu \rm m$ dark High-mass clumps in Early Stages (ASHES). We identified 97 protostellar cores and 197 prestellar core candidates based on the detection of outflows and molecular transitions of high upper energy levels ($E_{u}/k > 45$ K). The detection rate of the N$_{2}$D$^{+}$ emission toward the protostellar cores is 38%, which is higher than 9% for the prestellar cores, indicating that N$_{2}$D$^{+}$ does not exclusively trace prestellar cores. The detection rates of the DCO$^{+}$ emission are 35% for the prestellar cores and 49% for the protostellar cores, which are higher than those of N$_{2}$D$^{+}$, implying that DCO$^{+}$ appears more frequently than N$_{2}$D$^{+}$ in both prestellar and protostellar cores. Both N$_{2}$D$^{+}$ and DCO$^{+}$ abundances appear to decrease from the prestellar to protostellar stage. The DCN, C$_{2}$D and $^{13}$CS emission lines are rarely seen in the dense cores of early evolutionary phases. The detection rate of the H$_{2}$CO emission toward dense cores is 52%, three times higher than that of CH$_{3}$OH (17%). In addition, the H$_{2}$CO detection rate, abundance, line intensities, and line widths increase with the core evolutionary status, suggesting that the H$_{2}$CO line emission is sensitive to protostellar activity.

==> Table5.csv <==
Clump_Name,cores,N_H2,n_H2,T_nh3, I_C18O ,err_ I_C18O ,vlsr_C18O,err_vlsr_C18O,sig_C18O,err_sig_C18O,N_C18O,err_N_C18O, I_DCOp ,err_ I_DCOp ,vlsr_DCOp,err_vlsr_DCOp,sig_DCOp,err_sig_DCOp,N_DCOp,err_N_DCOp, I_N2Dp ,err_ I_N2Dp ,vlsr_N2Dp,err_vlsr_N2Dp,sig_N2Dp,err_sig_N2Dp,N_N2Dp,err_N_N2Dp, I_H2CO ,err_ I_H2CO ,vlsr_H2CO,err_vlsr_H2CO,sig_H2CO,err_sig_H2CO,N_H2CO,err_N_H2CO, I_CH3OH ,err_ I_CH3OH ,vlsr_CH3OH,err_vlsr_CH3OH,sig_CH3OH,err_sig_CH3OH,N_CH3OH,err_N_CH3OH, I_smoothSiO ,err_ I_smoothSiO ,vlsr_smoothSiO,err_vlsr_smoothSiO,sig_smoothSiO,err_sig_smoothSiO,N_smoothSiO,err_N_smoothSiO, I_CCD ,err_ I_CCD ,vlsr_CCD,err_vlsr_CCD,sig_CCD,err_sig_CCD,N_CCD,err_N_CCD, I_DCN ,err_ I_DCN ,vlsr_DCN,err_vlsr_DCN,sig_DCN,err_sig_DCN,N_DCN,err_N_DCN, I_13CS,err_ I_13CS,vlsr_13CS,err_vlsr_13CS,sig_13CS,err_sig_13CS,N_13CS,err_N_13CS
,,cm^-2,cm^-3,K,K,K,km/s,km/s,km/s,km/s,cm^-2,cm^-2,K,K,km/s,km/s,km/s,km/s,cm^-2,cm^-2,K,K,km/s,km/s,km/s,km/s,cm^-2,cm^-2,K,K,km/s,km/s,km/s,km/s,cm^-2,cm^-2,K,K,K,K,km/s,km/s,cm^-2,cm^-2,K,K,km/s,km/s,km/s,km/s,cm^-2,cm^-2,K,K,km/s,km/s,km/s,km/s,cm^-2,cm^-2,K,K,km/s,km/s,km/s,km/s,cm^-2,cm^-2,K,K,km/s,km/s,km/s,km/s,cm^-2,cm^-2
,,1.00E+22,1.00E+06,,,,,,,,1.00E+14,1.00E+14,,,,,,,1.00E+11,1.00E+11,,,,,,,1.00E+11,1.00E+11,,,,,,,1.00E+13,1.00E+13,,,,,,,1.00E+13,1.00E+13,,,,,,,1.00E+12,1.00E+12,,,,,,,1.00E+12,1.00E+12,,,,,,,1.00E+12,,,,,,,,1.00E+12,1.00E+12
G10.99,1,4.78,1.59,13.4,0.69,0.09,30.16,0.12,0.76,0.12,8.35,1.77,0.41,0.03,29.75,0.03,0.28,0.03,1.92,0.26,0.33,0.03,29.69,0.05,0.23,0.12,2.34,1.27,0.93,0.01,30.21,0.02,1.32,0.02,1.25,0.19,0.27,0.01,30.04,0.07,1.19,0.07,1.36,0.23,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,2,8.31,7.8,12.5,0.39,0.08,29.96,0.13,0.49,0.11,3.21,1.01,-,-,-,-,-,-,-,-,0.57,0.06,29.89,0.09,0.28,0.25,4.84,4.39,0.46,0.04,28.67,0.11,1.17,0.11,0.55,0.11,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,3,7.43,4.96,12.1,0.65,0.04,29.92,0.07,1.07,0.07,11.69,1.16,0.51,0.05,29.63,0.05,0.44,0.05,4.02,0.63,0.32,0.03,29.97,0.13,0.53,0.38,4.64,3.36,0.63,0.02,30.28,0.04,0.94,0.04,0.61,0.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,4,3.94,2.5,14.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.22,0.02,30.01,0.1,0.14,0.07,2.66,1.37,0.38,0.02,29.89,0.08,1.37,0.08,0.53,0.09,0.22,0.02,29.72,0.14,1.11,0.14,0.95,0.21,0.17,0.02,28.13,0.26,2.44,0.26,1.77,0.26,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,5,7.63,3.21,10.8,0.62,0.04,29.28,0.09,1.12,0.09,12.22,1.47,0.79,0.11,29.9,0.03,0.18,0.03,2.86,0.62,0.71,0.07,29.72,0.06,0.22,0.13,5.78,3.6,0.17,0.04,30.11,0.17,0.64,0.17,0.12,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,6,5.45,5.41,13.2,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,1.06,0.04,25.22,0.22,4.69,0.22,5.05,0.81,1.21,0.07,26.98,0.16,2.36,0.16,12.47,2.16,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,7,5.36,2.18,12.2,1.23,0.05,29.62,0.04,0.85,0.04,17.05,1.36,1.74,0.07,29.56,0.01,0.19,0.01,5.98,0.49,0.55,0.05,29.41,0.04,0.18,0.05,4.9,1.38,0.2,0.02,30.3,0.14,1.07,0.14,0.22,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,8,4.85,1.57,12.3,0.8,0.04,30.13,0.04,0.7,0.04,9.01,0.87,0.44,0.06,29.83,0.05,0.3,0.05,2.32,0.52,-,-,-,-,-,-,-,-,0.22,0.03,30.34,0.11,0.71,0.11,0.16,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,9,5.29,3.03,11.5,0.84,0.05,29.38,0.05,0.74,0.05,10.23,0.99,0.66,0.07,29.52,0.04,0.35,0.04,4.31,0.72,0.56,0.06,29.46,0.07,0.2,0.08,6.96,2.89,0.23,0.03,29.56,0.17,1.27,0.17,0.3,0.07,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,10,2.9,1.33,12.8,-,-,-,-,-,-,-,-,0.29,0.05,30.46,0.05,0.28,0.05,1.39,0.36,0.42,0.04,30.17,0.05,0.11,0.05,1.75,0.84,0.38,0.03,30.48,0.07,0.68,0.07,0.26,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,11,5.27,5.84,11.8,0.33,0.06,30.74,0.23,1.1,0.23,5.99,1.68,0.87,0.16,29.78,0.03,0.13,0.02,2.02,0.55,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,1.09,0.11,20.21,0.05,0.34,0.04,2.14,0.34,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,12,4.8,4.56,11.4,0.53,0.09,30.14,0.11,0.54,0.11,4.74,1.26,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.36,0.04,31.83,0.2,1.71,0.2,0.64,0.14,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,13,3.15,1.52,13.2,0.8,0.06,28.99,0.08,0.96,0.08,11.83,1.48,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.64,0.03,29.05,0.07,1.26,0.07,0.82,0.14,0.19,0.03,28.82,0.19,0.92,0.19,0.78,0.24,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,14,4.25,2.86,11.3,0.63,0.07,29.5,0.13,1.03,0.13,10.6,1.88,0.32,0.06,28.76,0.08,0.38,0.08,2.32,0.64,-,-,-,-,-,-,-,-,0.21,0.03,29.89,0.19,1,0.19,0.22,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,15,3.73,1.83,12.5,1.1,0.09,29.54,0.08,0.91,0.08,15.76,2.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,16,3.53,1.73,11.8,0.68,0.07,27.84,0.08,0.63,0.08,6.79,1.16,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,17,3.16,0.98,12.3,0.22,0.05,28.97,0.39,1.57,0.39,5.49,1.83,0.17,0.03,29.31,0.11,0.59,0.11,1.75,0.44,-,-,-,-,-,-,-,-,0.47,0.02,30.62,0.05,1.23,0.05,0.6,0.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,18,3.71,2.49,11.7,0.47,0.07,27.91,0.13,0.77,0.13,5.83,1.33,0.25,0.06,28.86,0.07,0.27,0.07,1.24,0.44,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,19,2.96,2.89,13.5,1.04,0.1,29.76,0.08,0.71,0.08,11.27,1.8,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.19,0.05,30.12,0.17,0.6,0.17,0.12,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,20,3.66,3.72,11.6,0.54,0.1,29.53,0.14,0.65,0.14,5.59,1.64,0.41,0.07,28.55,0.06,0.33,0.06,2.58,0.66,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,21,2.73,2.16,13.3,0.59,0.08,29.63,0.09,0.6,0.1,5.35,1.18,0.39,0.05,29.65,0.06,0.36,0.06,2.35,0.52,-,-,-,-,-,-,-,-,0.24,0.04,29.65,0.13,0.74,0.13,0.18,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,22,3.67,3.1,11.3,0.56,0.07,28.03,0.12,0.88,0.12,7.96,1.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,23,3.16,1.87,11.2,0.38,0.05,28.47,0.19,1.16,0.19,7.12,1.57,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.1,0.02,29.22,0.41,1.68,0.41,0.18,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,24,1.96,0.75,14.9,0.3,0.07,29.18,0.21,0.75,0.21,3.34,1.23,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.15,0.02,30.38,0.22,1.14,0.22,0.17,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,25,2.38,0.49,12.6,0.29,0.05,28.63,0.11,0.55,0.1,2.44,0.62,0.29,0.05,28.89,0.04,0.23,0.04,1.14,0.3,-,-,-,-,-,-,-,-,0.09,0.01,30.08,0.3,1.56,0.3,0.14,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,26,2.03,1.52,14,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.36,0.03,29.2,0.09,1.07,0.09,0.39,0.07,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,27,2.54,2.3,12.7,0.49,0.08,29.84,0.14,0.71,0.14,5.29,1.41,0.24,0.05,29.8,0.1,0.41,0.1,1.71,0.54,0.53,0.05,29.44,0.05,0.12,0.08,2.69,1.87,0.27,0.03,30.43,0.13,0.93,0.13,0.26,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G10.99,28,1.91,1.04,14.1,0.48,0.08,27.67,0.12,0.6,0.12,4.29,1.17,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.68,0.02,28.85,0.07,2,0.07,1.37,0.22,0.38,0.03,28.49,0.11,1.18,0.11,1.74,0.34,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,1,19.75,9.6,16,1.65,0.06,40.06,0.04,1.06,0.04,34.21,2.43,0.46,0.03,38.82,0.06,0.69,0.06,4.86,0.59,0.51,0.05,38.55,0.05,0.3,0.08,5.82,1.7,1.22,0.03,40.33,0.07,2.55,0.07,3.18,0.49,0.63,0.02,39.51,0.08,2.34,0.08,4.69,0.72,0.16,0.01,30.07,0.54,10.81,0.54,6.68,0.54,-,-,-,-,-,-,-,-,0.26,0.02,39.35,0.12,1.21,0.12,1.64,0.25,-,-,-,-,-,-,-,-
G14.49,2,19.33,12.31,18.2,1.49,0.03,39.96,0.04,1.69,0.04,51.72,3.09,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,4.08,0.07,41.71,0.03,1.33,0.03,5.75,0.87,2.21,0.05,41.19,0.03,1.4,0.03,8.38,1.27,0.46,0.02,40.18,0.22,5.22,0.22,8.08,0.59,-,-,-,-,-,-,-,-,0.31,0.03,41.25,0.15,1.5,0.15,2.05,0.31,-,-,-,-,-,-,-,-
G14.49,3,11.04,5.53,15.8,1.71,0.06,40.69,0.03,0.85,0.03,25.01,1.73,-,-,-,-,-,-,-,-,0.47,0.05,41.05,0.05,0.21,0.08,2.73,1.14,1.25,0.05,41.23,0.05,1.31,0.05,1.67,0.27,0.2,0.01,39.17,0.3,4.16,0.3,2.74,0.48,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,4,13.55,10.47,17,0.89,0.04,41.09,0.17,3.03,0.17,49.02,4.32,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,1.75,0.03,39.86,0.09,5.16,0.09,9.34,1.4,1.24,0.04,38.9,0.15,3.74,0.15,13.63,2.16,0.45,0.01,42.67,0.47,20.2,0.52,32.39,1.89,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,5,13.43,12.49,16.5,2.46,0.06,40.37,0.03,1.09,0.03,48.43,2.89,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,1.15,0.03,40.65,0.03,0.96,0.03,1.13,0.17,0.78,0.03,40.49,0.04,0.76,0.03,1.81,0.29,0.47,0.05,40.4,0.07,0.54,0.07,0.93,0.16,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,6,15.49,17.39,16.8,1.22,0.04,39.36,0.06,1.59,0.06,36.13,2.49,0.6,0.11,39.29,0.05,0.23,0.05,2.06,0.57,1.3,0.13,41.39,0.04,0.27,0.09,10.67,3.58,1.34,0.05,44.18,0.15,3.7,0.15,5.1,0.8,0.62,0.06,41.39,0.13,1.21,0.13,2.21,0.46,0.37,0.02,48.89,0.24,4.01,0.24,5.3,0.49,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,7,11.72,6.58,16.1,2.11,0.05,40.56,0.02,0.97,0.02,35.82,2.11,0.64,0.07,40.08,0.03,0.22,0.03,2.19,0.38,1.83,0.18,40.2,0.02,0.21,0.03,12.94,2.22,0.54,0.02,40.24,0.05,0.9,0.05,0.5,0.08,0.26,0.02,40.06,0.1,1.16,0.1,0.94,0.18,0.37,0.07,40.85,0.05,0.25,0.05,0.35,0.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,8,13.92,13.11,15.6,1.83,0.07,40.19,0.04,0.95,0.04,31.39,2.3,0.38,0.06,40.66,0.07,0.39,0.07,2.33,0.55,0.51,0.05,40.35,0.06,0.34,0.18,4.27,2.35,2.03,0.05,40.78,0.03,1.27,0.03,2.63,0.4,1.39,0.03,40.29,0.03,1.18,0.03,5.42,0.83,0.23,0.01,39.14,0.49,7.22,0.49,6.56,0.67,-,-,-,-,-,-,-,-,0.34,0.07,40.26,0.1,0.43,0.1,0.77,0.25,-,-,-,-,-,-,-,-
G14.49,9,10.3,10.4,15.7,2.45,0.05,41.1,0.03,1.18,0.03,48.98,2.78,-,-,-,-,-,-,-,-,0.41,0.04,40.27,0.06,0.22,0.11,2.54,1.26,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,10,11.04,6.48,16.8,2.24,0.05,40.35,0.03,1.03,0.03,40.27,2.4,-,-,-,-,-,-,-,-,0.87,0.09,40.27,0.04,0.36,0.13,7.58,2.77,1.16,0.02,41.23,0.03,1.3,0.03,1.55,0.24,0.49,0.02,40.7,0.06,1.22,0.06,1.76,0.28,0.61,0.05,40.76,0.05,0.52,0.05,1.14,0.15,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,11,13.48,8.29,14.6,1.55,0.06,40.13,0.04,1,0.04,27.44,2.07,0.29,0.05,39.55,0.13,0.66,0.13,3.04,0.78,1.34,0.13,40.32,0.03,0.29,0.05,10.55,2.01,0.39,0.02,36.86,0.2,4.26,0.2,1.69,0.27,0.22,0.02,37.27,0.31,3.71,0.31,2.93,0.54,0.18,0.01,29.06,0.52,8.48,0.52,6.34,0.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,12,12.62,9.63,14.6,1.05,0.05,40.18,0.07,1.3,0.07,23.77,2.09,0.5,0.07,38.72,0.08,0.49,0.08,3.82,0.81,0.58,0.06,38.48,0.05,0.25,0.13,3.99,2.1,1.12,0.03,41.26,0.04,1.05,0.04,1.2,0.19,0.52,0.04,41.09,0.09,1.11,0.09,2.08,0.38,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,13,9.6,11.65,16.6,1.69,0.07,39.84,0.06,1.29,0.06,36.96,2.83,0.38,0.07,39.78,0.14,0.66,0.14,3.76,1.04,-,-,-,-,-,-,-,-,0.51,0.02,41.26,0.14,3.27,0.14,1.73,0.28,0.3,0.02,40.64,0.27,2.94,0.27,2.64,0.5,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,14,13.68,17.26,13.8,2.2,0.06,40.31,0.03,0.88,0.03,34.04,2.25,0.38,0.06,40.44,0.07,0.35,0.07,2.17,0.56,0.65,0.06,40.19,0.08,0.4,0.18,6.68,3.1,0.56,0.02,34.62,0.25,5.03,0.25,2.84,0.46,0.41,0.03,35.56,0.3,3.95,0.3,6.53,1.17,1.03,0.03,31.78,0.14,4.81,0.14,22.2,1.39,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,15,12.15,17.25,14.4,1.12,0.06,39.84,0.07,1.13,0.07,22.11,2.04,-,-,-,-,-,-,-,-,0.4,0.04,38.55,0.06,0.18,0.05,6.35,1.78,0.67,0.04,41.08,0.06,0.85,0.06,0.57,0.1,0.16,0.02,39.68,0.38,2.19,0.38,1.29,0.35,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,16,10.01,4.17,13.9,1.19,0.06,41.15,0.1,1.78,0.1,35.51,3.08,0.31,0.04,40.42,0.05,0.38,0.05,1.9,0.35,-,-,-,-,-,-,-,-,0.26,0.03,40.58,0.07,0.6,0.07,0.16,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,17,9.83,6.15,13.6,1.7,0.07,40.14,0.04,0.83,0.04,23.67,1.95,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.27,0.03,40.42,0.12,1,0.12,0.27,0.06,0.22,0.03,40.03,0.13,0.79,0.13,0.72,0.19,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,18,8.29,3.61,14.9,0.66,0.03,39.82,0.1,1.94,0.1,21.06,1.81,0.32,0.04,41.35,0.05,0.35,0.05,1.77,0.36,0.62,0.06,41.27,0.04,0.15,0.04,4.38,1.38,1.39,0.04,43.11,0.19,6.04,0.19,8.49,1.31,0.59,0.03,42.76,0.37,6.98,0.37,14.45,2.37,0.62,0.01,51.62,0.27,11.07,0.28,27.92,1.64,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,19,9.03,2.67,11.1,1.27,0.05,44.33,0.03,0.72,0.03,15.78,1.25,-,-,-,-,-,-,-,-,0.76,0.08,38.14,0.03,0.23,0.06,7.03,2.15,0.21,0.01,40.72,0.18,2.8,0.18,0.64,0.11,0.31,0.02,39.43,0.09,1.34,0.09,2.66,0.46,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,20,6.65,5.69,17.2,1.71,0.07,40.42,0.04,0.77,0.04,21.4,1.76,0.66,0.09,37.67,0.04,0.28,0.04,2.73,0.59,-,-,-,-,-,-,-,-,1.87,0.06,41.01,0.03,0.88,0.03,1.71,0.27,0.22,0.02,35.97,0.45,5.19,0.45,3.34,0.63,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,21,6.41,2.03,13.9,1.19,0.04,40.73,0.05,1.43,0.05,27.07,1.87,0.35,0.07,40.07,0.06,0.24,0.06,1.35,0.43,1.14,0.11,39.7,0.02,0.17,0.04,6.1,1.55,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,22,7.32,9.04,14,2.32,0.07,39.96,0.03,0.83,0.03,31.08,2.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.28,0.03,40.65,0.15,1.14,0.15,0.33,0.07,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,23,5.64,2.7,15.9,1.03,0.08,44.32,0.05,0.55,0.05,8.91,1.09,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.24,0.02,37.86,0.27,3.71,0.27,0.91,0.16,-,-,-,-,-,-,-,-,0.24,0.03,35.58,0.18,1.28,0.18,1.16,0.23,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,24,5.38,5.49,16.2,1.4,0.12,44.33,0.06,0.62,0.06,13.6,1.88,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.61,0.03,38.01,0.1,1.85,0.1,1.15,0.19,0.36,0.03,37.92,0.14,1.63,0.14,1.81,0.34,0.45,0.04,37.69,0.1,1.09,0.1,1.8,0.24,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,25,5.36,2.73,14.5,1.88,0.04,40.83,0.04,1.37,0.04,40.23,2.39,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.12,0.02,38.28,0.26,1.11,0.26,0.48,0.16,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,26,4.3,2.56,15.9,1.76,0.06,44.09,0.03,0.66,0.03,17.89,1.29,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.39,0.03,38.58,0.11,1.27,0.11,0.51,0.1,0.4,0.03,38.68,0.09,0.95,0.09,1.21,0.24,0.56,0.05,38.97,0.07,0.64,0.07,1.36,0.2,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,27,5.52,3.51,14.7,2.39,0.05,40.08,0.02,0.9,0.02,33.6,1.98,-,-,-,-,-,-,-,-,0.61,0.06,39.42,0.04,0.13,0.05,2.58,0.94,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,28,3.94,1.75,15.2,0.89,0.1,43.7,0.07,0.55,0.07,7.49,1.29,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.38,0.03,38.41,0.16,1.87,0.16,0.72,0.13,0.47,0.04,38.49,0.07,0.79,0.07,1.27,0.24,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,29,4.94,3.55,14.8,1.96,0.06,40.84,0.05,1.29,0.05,39.31,2.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,30,4.36,3.96,15.2,1.38,0.1,44.26,0.05,0.55,0.05,11.58,1.42,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,31,3.9,1.32,15.6,1.07,0.03,39.46,0.03,1.06,0.03,17.25,1.12,0.31,0.06,38.06,0.05,0.25,0.05,1.17,0.33,0.46,0.05,38.07,0.03,0.14,0.04,3,0.83,0.35,0.01,40.05,0.08,1.63,0.08,0.58,0.09,0.17,0.01,39.38,0.19,1.86,0.19,1.05,0.21,0.15,0.02,36.47,0.17,1.23,0.17,0.73,0.14,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,32,5.34,5.59,13.8,1.76,0.07,42.1,0.07,1.53,0.07,42.37,3.4,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,33,18.32,7.43,6.5,0.88,0.08,44.12,0.07,0.67,0.07,17.98,2.56,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.71,0.03,39.96,0.06,1.13,0.06,1.56,0.25,0.29,0.03,39.47,0.13,1.16,0.13,19.01,3.96,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,34,4.28,2.3,14.2,1.57,0.06,41.59,0.07,1.65,0.07,39.7,3,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,35,4.16,2.29,13.2,0.99,0.08,43.37,0.05,0.52,0.05,8,1.11,-,-,-,-,-,-,-,-,0.42,0.04,40.57,0.07,0.26,0.19,3.15,2.29,0.21,0.03,41.17,0.17,0.91,0.17,0.19,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,36,3.6,2.95,14.6,1.24,0.06,41.58,0.08,1.49,0.08,27.85,2.46,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G14.49,37,2.7,1.15,15.7,0.86,0.05,38.67,0.06,0.82,0.06,10.47,1.13,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.42,0.03,39.91,0.07,1.01,0.07,0.43,0.08,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,1,7.05,2.66,9.9,0.47,0.03,79.03,0.21,3.08,0.21,26.23,2.64,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,2,7.47,1.58,10.7,1.06,0.03,79.95,0.05,1.29,0.05,23.66,1.6,0.42,0.04,79.97,0.05,0.43,0.05,3.55,0.56,0.42,0.04,79.94,0.05,0.13,0.04,5.35,1.73,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,3,9.27,2.05,8.9,0.86,0.03,80.77,0.07,1.7,0.07,28.98,2.07,0.21,0.03,80.88,0.1,0.58,0.1,3.02,0.72,-,-,-,-,-,-,-,-,0.1,0.01,80.88,0.25,1.57,0.25,0.19,0.05,0.09,0.02,71.67,0.17,0.68,0.17,0.84,0.3,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,4,5.24,3.43,13.5,1.17,0.06,79.91,0.06,1.02,0.06,18.7,1.64,0.42,0.08,79.7,0.07,0.31,0.07,2.11,0.61,-,-,-,-,-,-,-,-,0.2,0.03,79.35,0.16,0.78,0.16,0.16,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,5,9.31,1.96,8.1,1.38,0.04,79.25,0.03,0.92,0.03,27.33,1.77,0.39,0.04,79.32,0.06,0.57,0.06,6.5,0.94,-,-,-,-,-,-,-,-,0.23,0.02,79.19,0.07,0.7,0.07,0.22,0.04,0.12,0.02,79.14,0.14,0.85,0.14,1.99,0.52,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,6,3.44,1.12,12.7,0.65,0.06,80.81,0.06,0.6,0.06,6.04,0.91,0.23,0.04,80.05,0.08,0.38,0.08,1.48,0.43,-,-,-,-,-,-,-,-,0.55,0.02,82.1,0.08,1.65,0.08,0.93,0.15,0.19,0.02,82.03,0.21,2.09,0.21,1.9,0.38,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,7,3.44,2.05,13.5,0.57,0.09,78.9,0.1,0.52,0.09,4.49,1.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,8,4.87,0.82,10.8,1.19,0.04,78.93,0.03,0.77,0.03,15.23,1.06,0.39,0.03,78.74,0.06,0.68,0.06,5.21,0.69,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,9,2.57,0.81,16.3,0.82,0.1,73.69,0.08,0.5,0.07,6.12,1.14,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,10,3.27,1.33,11.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,11,3.15,0.68,11.5,0.35,0.03,80.18,0.19,1.76,0.19,9.68,1.43,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,12,4.04,0.75,9.5,0.33,0.02,77.1,0.21,3.43,0.21,20.5,1.94,0.44,0.05,78.3,0.04,0.32,0.04,3.24,0.57,-,-,-,-,-,-,-,-,0.12,0.02,78.52,0.17,0.91,0.17,0.13,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G28.23,13,5.87,1.45,7,0.51,0.04,78.73,0.12,1.2,0.12,15.47,2.15,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,1,6.82,2.56,14.1,0.23,0.02,-59.95,0.11,1.44,0.11,5.18,0.59,0.22,0.03,-59.26,0.05,0.32,0.05,1.11,0.22,0.33,0.03,-59.31,0.04,0.19,0.05,2.72,0.78,0.6,0.01,-59.93,0.05,1.97,0.05,1.2,0.18,-,-,-,-,-,-,-,-,0.06,0.01,-63.53,1.04,7.87,1.04,2.06,0.37,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,2,11.97,6.85,10.4,0.94,0.05,-55.02,0.05,0.75,0.05,12.71,1.27,0.36,0.07,-59.37,0.05,0.23,0.05,1.71,0.51,0.6,0.06,-59.33,0.04,0.25,0.12,5.68,2.8,0.62,0.02,-58.49,0.05,1.19,0.05,0.81,0.13,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,3,2.42,1.4,17,0.28,0.04,-57.3,0.09,0.53,0.1,2.14,0.53,-,-,-,-,-,-,-,-,0.11,0.01,-58.92,0.13,0.44,0.35,1.23,0.99,0.32,0.01,-57.98,0.11,3.83,0.11,1.28,0.2,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,4,1.79,1.01,16.4,0.85,0.03,-57.94,0.02,0.53,0.03,6.5,0.52,-,-,-,-,-,-,-,-,0.21,0.02,-59.48,0.04,0.1,0.04,0.7,0.3,0.13,0.01,-59.31,0.13,1.09,0.13,0.14,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,5,2.39,0.49,15.9,0.59,0.03,-59.29,0.09,1.44,0.09,12.37,1.22,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,6,2.63,2.83,16.9,0.25,0.02,-59.05,0.21,2.08,0.21,7.7,1.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,7,2.29,2.62,18.6,0.65,0.03,-60.23,0.06,1.13,0.06,10.83,0.91,0.28,0.05,-59.2,0.05,0.26,0.05,1.05,0.28,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,8,2.21,1.77,15.9,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,9,2.32,0.84,14.6,0.95,0.03,-58.84,0.02,0.76,0.02,10.54,0.67,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.07,0.02,-58.63,0.15,0.58,0.15,0.04,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,10,2.77,0.95,12.6,0.21,0.02,-59.77,0.13,1.47,0.13,4.7,0.59,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,11,3.21,0.9,11.1,0.27,0.02,-59.56,0.11,1.47,0.11,6.49,0.69,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,12,1.31,0.76,20.4,0.52,0.02,-59.02,0.08,1.66,0.08,12.53,1.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,13,1.78,0.23,15.9,-,-,-,-,-,-,-,-,0.19,0.03,-58.89,0.07,0.38,0.07,1.12,0.28,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,14,1.77,0.82,14.7,1.47,0.03,-58.44,0.02,0.67,0.02,14.26,0.82,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,15,2.16,1.88,13.4,1.11,0.04,-57.93,0.03,0.59,0.03,9.65,0.74,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,16,1.84,1.4,14.2,0.57,0.05,-60.6,0.05,0.55,0.05,4.58,0.62,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,17,1.4,0.86,15.9,0.48,0.03,-58.5,0.11,1.3,0.11,8.93,1.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,18,0.81,0.8,22.5,0.79,0.05,-60.58,0.04,0.63,0.04,7.33,0.74,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,19,0.91,0.44,18.3,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,20,1.37,0.98,14.7,1.9,0.04,-58.2,0.02,0.69,0.02,18.97,1.09,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G327.11,21,1.42,0.64,14.4,0.92,0.03,-58.72,0.03,0.78,0.03,10.35,0.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,1,4.19,1.19,14.8,1.25,0.06,-87.54,0.04,0.75,0.04,14.18,1.2,0.18,0.03,-87.72,0.08,0.48,0.08,1.38,0.3,0.36,0.04,-87.71,0.04,0.27,0.06,2.69,0.69,0.25,0.01,-88.33,0.1,2.49,0.1,0.64,0.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,2,2.91,1.82,16,0.92,0.1,-88,0.08,0.65,0.08,8.83,1.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.28,0.02,-87.87,0.07,0.83,0.07,0.24,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,3,2.42,2,16.7,0.46,0.09,-89.68,0.12,0.54,0.11,3.59,1.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,4,1.52,0.33,17.8,0.46,0.13,-88.7,0.32,0.98,0.32,6.48,2.87,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.17,0.01,-89.67,0.09,1.68,0.09,0.31,0.05,-,-,-,-,-,-,-,-,0.09,0.01,-90.8,0.14,1.6,0.14,0.51,0.07,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,5,1.82,0.84,17.9,0.88,0.17,-87.03,0.14,0.61,0.14,7.66,2.33,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.17,0.01,-85.78,0.18,2.01,0.18,0.35,0.07,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,6,2.07,0.91,16,1.19,0.13,-87.27,0.08,0.63,0.08,10.81,1.92,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.15,0.02,-87.3,0.13,1.02,0.13,0.15,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,7,2.1,0.68,16,1.77,0.09,-87.51,0.03,0.44,0.03,11.33,1.06,0.4,0.09,-87.42,0.07,0.27,0.07,1.63,0.57,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,8,3.28,0.78,12.3,2.73,0.1,-87.94,0.03,0.6,0.03,25.28,1.93,0.64,0.14,-87.79,0.03,0.12,0.03,1.41,0.49,-,-,-,-,-,-,-,-,0.3,0.04,-87.75,0.1,0.64,0.1,0.2,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,9,3.28,2.82,12.9,0.98,0.04,-87.46,0.04,0.76,0.04,11.3,0.93,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,10,2.09,1.16,16,1.32,0.05,-87.82,0.02,0.41,0.02,7.87,0.57,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,11,4.97,2.9,9,1.13,0.05,-87.72,0.03,0.39,0.02,8.33,0.71,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.29,0.07,-102.25,0.04,0.11,0.03,8.91,3.2,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,12,1.6,0.3,15.1,-,-,-,-,-,-,-,-,0.12,0.02,-88.15,0.06,0.27,0.06,0.51,0.15,0.2,0.02,-88.19,0.04,0.1,0.03,1.12,0.32,0.08,0.01,-88.48,0.15,0.8,0.15,0.06,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,13,1.93,0.88,14.6,-,-,-,-,-,-,-,-,0.21,0.05,-88.23,0.12,0.41,0.12,1.39,0.53,-,-,-,-,-,-,-,-,0.33,0.04,-87.95,0.09,0.67,0.09,0.23,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,14,1.43,0.33,17.9,0.33,0.04,-87.05,0.12,0.93,0.12,4.45,0.8,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,15,1.33,0.52,16,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,16,1.66,0.86,16,0.61,0.12,-87.81,0.11,0.39,0.1,3.36,1.09,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,17,1.6,0.93,16,0.81,0.12,-87.46,0.11,0.64,0.11,7.39,1.77,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.14,0.02,-85.97,0.27,1.82,0.27,0.25,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,18,1.73,1.3,16,1.2,0.06,-87.85,0.03,0.53,0.03,9.05,0.78,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,19,1.33,1.27,18.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.27,0.08,-78.2,0.15,0.46,0.15,1.06,0.46
G331.37,20,1.14,0.55,17,0.66,0.12,-86.62,0.09,0.49,0.11,4.6,1.38,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,21,1.18,0.75,16,0.52,0.04,-88.34,0.06,0.61,0.06,4.44,0.62,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,22,1.38,0.48,17.1,1.02,0.06,-86.98,0.05,0.68,0.05,9.89,1.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.19,0.02,-88.26,0.07,0.69,0.07,0.14,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,23,1.5,0.87,16,1.12,0.19,-87.13,0.12,0.62,0.12,9.97,2.57,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,24,1.14,0.4,18.1,0.61,0.03,-87.71,0.07,1.05,0.07,9.08,0.89,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.24,0.02,-89.19,0.08,0.98,0.08,0.25,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,25,1.19,0.56,16,0.83,0.13,-89.05,0.1,0.39,0.07,4.58,1.07,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,26,1.25,0.47,17.8,0.38,0.09,-86.3,0.27,0.94,0.27,5.01,1.91,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,27,1.49,0.79,16,1.06,0.05,-87.84,0.03,0.53,0.03,7.97,0.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,28,1.24,0.44,17.5,0.42,0.04,-86.8,0.12,1.04,0.12,6.15,0.97,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,29,1.23,0.67,17.9,0.83,0.1,-86.71,0.1,0.71,0.1,8.33,1.55,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,30,1.3,1.05,18,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,31,1.28,0.33,16,0.45,0.04,-88.2,0.17,1.57,0.17,9.96,1.54,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.18,0.03,-88.94,0.1,0.55,0.1,0.1,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,32,1.26,0.45,18,0.99,0.19,-87.32,0.17,0.79,0.17,11.06,3.24,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,33,0.94,0.4,18.9,0.18,0.05,-87.93,0.38,1.16,0.38,3.01,1.3,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,34,1.21,0.29,16,0.79,0.04,-87.61,0.03,0.57,0.03,6.34,0.57,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,35,1.1,0.49,19.2,1.13,0.16,-87.27,0.09,0.58,0.09,9.33,2.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,36,1.06,0.64,18.8,0.53,0.13,-87.52,0.14,0.5,0.14,3.8,1.42,0.23,0.05,-88.32,0.08,0.32,0.08,1.07,0.34,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,37,1.03,0.25,15.7,0.8,0.12,-88.41,0.1,0.52,0.09,5.95,1.39,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.15,0.02,-88.77,0.13,0.81,0.13,0.12,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,38,0.88,0.41,16,0.82,0.05,-88.29,0.04,0.46,0.03,5.38,0.55,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G331.37,39,0.9,0.32,15.4,0.65,0.05,-89.12,0.06,0.59,0.05,5.42,0.71,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,1,12.41,8.67,15.3,1.98,0.06,-53.79,0.03,0.76,0.03,26.43,1.76,0.23,0.02,-54.62,0.09,0.74,0.09,2.58,0.45,-,-,-,-,-,-,-,-,1.37,0.01,-54.27,0.02,2.06,0.02,2.88,0.43,0.57,0.01,-54.59,0.03,1.49,0.03,2.85,0.43,0.07,0.01,-54.8,0.21,1.37,0.21,0.38,0.08,-,-,-,-,-,-,-,-,0.18,0.01,-54.63,0.1,1.31,0.1,1.3,0.17,0.18,0.02,-55.05,0.21,1.3,0.21,1.89,0.41
G337.54,2,6.38,3.09,15.3,1.21,0.07,-54.16,0.04,0.6,0.04,11.65,1.14,0.52,0.04,-54.72,0.04,0.43,0.04,3.46,0.47,0.42,0.04,-54.79,0.03,0.39,0.11,3.94,1.2,1.63,0.01,-52.81,0.01,1.85,0.01,3.07,0.46,0.47,0.01,-52.92,0.04,1.85,0.04,2.93,0.44,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.13,0.01,-54.24,0.15,1.1,0.15,0.76,0.15,-,-,-,-,-,-,-,-
G337.54,3,5.53,2.77,12.9,0.65,0.04,-55.83,0.05,0.69,0.05,7.2,0.75,0.28,0.03,-54.42,0.04,0.34,0.04,1.58,0.27,0.16,0.02,-54.5,0.04,0.11,0.03,1.25,0.37,0.38,0.01,-54.34,0.06,2.2,0.06,0.85,0.13,0.27,0.01,-54.9,0.06,1.43,0.06,1.75,0.28,0.12,0.01,-55.22,0.13,1.22,0.13,0.7,0.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,4,3.1,1.84,15.2,0.23,0.02,-55.41,0.13,1.53,0.13,5.21,0.65,0.56,0.05,-55.54,0.02,0.16,0.02,1.35,0.2,0.21,0.02,-55.63,0.04,0.15,0.05,0.96,0.31,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.22,0.05,-55.44,0.04,0.13,0.03,4.78,1.61,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,5,4.76,3.87,11,-,-,-,-,-,-,-,-,0.35,0.07,-55.3,0.05,0.2,0.05,1.34,0.42,-,-,-,-,-,-,-,-,0.12,0.03,-55.54,0.11,0.5,0.13,0.07,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,6,3.1,0.69,13.3,1.13,0.04,-55.74,0.03,0.75,0.03,12.88,0.99,0.19,0.02,-55.88,0.03,0.2,0.03,0.64,0.13,-,-,-,-,-,-,-,-,0.18,0.01,-55.61,0.06,0.86,0.06,0.15,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,7,2.62,1.47,12.4,0.48,0.02,-55.29,0.1,1.78,0.1,13.02,1.14,0.14,0.03,-55.89,0.05,0.19,0.05,0.47,0.16,-,-,-,-,-,-,-,-,0.16,0.02,-55.8,0.08,0.72,0.08,0.12,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,8,3.53,1.76,13.1,0.92,0.04,-52.84,0.04,0.85,0.04,12.13,0.99,0.4,0.06,-55.65,0.03,0.17,0.03,1.13,0.27,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,9,3.03,1.06,12.9,0.99,0.03,-55.26,0.03,0.93,0.03,14.17,0.97,0.44,0.07,-54.37,0.06,0.33,0.06,2.46,0.59,0.15,0.01,-54.57,0.08,0.4,0.09,2.74,0.7,0.31,0.01,-54.11,0.05,1.1,0.05,0.35,0.05,-,-,-,-,-,-,-,-,0.14,0.01,-55.51,0.17,2.49,0.17,1.74,0.18,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,10,3.31,3.31,12.7,0.84,0.05,-56.07,0.04,0.62,0.04,7.99,0.8,0.45,0.07,-56.09,0.03,0.18,0.03,1.42,0.36,-,-,-,-,-,-,-,-,0.25,0.02,-55.86,0.1,1.16,0.1,0.29,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,11,3.3,1.21,12,1.59,0.04,-55.36,0.02,0.67,0.02,16.66,0.99,0.31,0.05,-55.77,0.04,0.21,0.04,1.18,0.27,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,12,3.03,2.05,12.4,0.99,0.04,-55.03,0.06,1.37,0.06,21.07,1.63,0.42,0.05,-55.89,0.03,0.18,0.03,1.3,0.26,-,-,-,-,-,-,-,-,0.12,0.02,-55.72,0.15,0.83,0.15,0.1,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,13,2.6,3.12,13.1,0.63,0.04,-56.07,0.06,0.81,0.06,7.73,0.85,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.12,0.01,-55.9,0.23,1.79,0.23,0.23,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.3,0.06,-52.63,0.07,0.31,0.07,0.75,0.23
G337.54,14,1.7,0.57,15.1,0.65,0.04,-53.51,0.12,1.91,0.12,18.03,1.75,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,15,1.39,0.91,16.6,1.13,0.04,-56.19,0.04,0.83,0.04,13.44,1.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.36,0.01,-54.98,0.08,2.27,0.08,0.84,0.13,0.12,0.01,-55.08,0.2,2.12,0.2,0.77,0.15,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,16,2.49,2.85,12.5,1.02,0.05,-56.1,0.04,0.72,0.04,11.29,1.07,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,17,1.17,0.19,15.2,0.94,0.06,-51.58,0.04,0.59,0.04,7.87,0.84,0.22,0.04,-54.83,0.05,0.24,0.05,0.82,0.23,0.14,0.01,-54.93,0.05,0.14,0.08,0.59,0.35,0.7,0.01,-54.48,0.02,1.58,0.02,1.13,0.17,0.26,0.01,-54.83,0.05,1.39,0.05,1.22,0.19,0.14,0.01,-54.61,0.13,3.01,0.13,1.64,0.12,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,18,1.28,0.93,14.3,0.93,0.05,-54.18,0.03,0.5,0.03,6.7,0.65,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,1.03,0.01,-53.64,0.02,1.39,0.02,1.45,0.22,0.32,0.01,-53.65,0.07,1.39,0.07,1.65,0.27,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G337.54,19,0.69,0.37,18.9,2.11,0.05,-52.14,0.02,0.66,0.02,19.82,1.21,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.12,0.01,-54.63,0.18,1.37,0.18,0.17,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,1,3.65,1.22,12.6,0.37,0.03,-68.35,0.1,1.16,0.1,6.56,0.85,0.26,0.03,-67.61,0.07,0.56,0.07,2.56,0.42,0.26,0.03,-67.65,0.06,0.38,0.09,2.71,0.69,0.34,0.02,-67.54,0.07,1.19,0.07,0.42,0.07,0.09,0.02,-68.39,0.29,1.35,0.29,0.59,0.19,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,2,2.89,1.91,12.6,1.02,0.09,-67.52,0.08,0.83,0.08,12.94,1.85,0.52,0.08,-67.04,0.06,0.31,0.06,2.85,0.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,3,2.27,0.68,12.6,1.07,0.05,-67.05,0.03,0.68,0.03,11.05,0.9,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.14,0.02,-66.42,0.11,0.55,0.1,0.08,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,4,3.1,1.81,12.6,0.54,0.04,-66.63,0.06,0.63,0.06,5.21,0.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,5,2.26,0.88,12.6,0.58,0.04,-66.9,0.05,0.63,0.05,5.56,0.62,0.28,0.04,-66.64,0.06,0.36,0.06,1.72,0.38,-,-,-,-,-,-,-,-,0.16,0.02,-66.42,0.09,0.64,0.09,0.11,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,6,2.57,0.75,12.6,0.72,0.04,-67.08,0.07,1,0.07,11,1.13,0.33,0.03,-66.76,0.05,0.44,0.05,2.55,0.4,0.2,0.02,-66.58,0.06,0.14,0.04,2.07,0.66,0.11,0.02,-66.46,0.12,0.79,0.12,0.09,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,7,2.72,2.03,12.6,0.59,0.05,-66.43,0.06,0.64,0.06,5.8,0.77,0.17,0.03,-66.81,0.12,0.59,0.12,1.77,0.47,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.22,0.04,-66.76,0.06,0.27,0.06,11.31,3.54,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,8,2.07,1.34,12.6,0.36,0.04,-67.03,0.1,0.69,0.1,3.74,0.73,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.11,0.02,-67.71,0.18,0.88,0.18,0.1,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,9,1.91,0.76,12.6,0.47,0.05,-69.14,0.07,0.63,0.07,4.45,0.73,0.26,0.04,-68.62,0.07,0.42,0.07,1.9,0.44,-,-,-,-,-,-,-,-,0.13,0.02,-68.59,0.19,1.06,0.19,0.15,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,10,2.06,1.89,12.6,0.77,0.08,-66.72,0.06,0.53,0.06,6.16,0.96,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,11,1.89,0.69,12.6,0.93,0.1,-66.87,0.06,0.53,0.06,7.45,1.25,0.22,0.03,-67.07,0.06,0.4,0.06,1.53,0.31,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,12,1.63,1.14,12.6,0.42,0.04,-67.09,0.08,0.74,0.08,4.61,0.66,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,13,1.86,1.36,12.6,0.66,0.06,-65.77,0.06,0.59,0.06,5.87,0.89,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,14,1.82,1.37,12.6,0.79,0.1,-66.56,0.11,0.76,0.11,8.99,1.84,0.19,0.04,-66.92,0.08,0.39,0.08,1.32,0.38,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,15,1.63,1.01,12.6,0.76,0.05,-65.94,0.05,0.67,0.05,7.71,0.89,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.2,0.03,-65.75,0.1,0.42,0.07,0.09,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,16,1.58,1.03,12.6,0.84,0.05,-66.57,0.04,0.61,0.04,7.66,0.74,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,17,1.38,0.94,12.6,0.9,0.1,-65.94,0.11,0.9,0.11,12.11,2.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,18,1.78,0.8,12.6,0.87,0.06,-66.77,0.04,0.54,0.04,7.06,0.79,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,19,1.5,1.03,12.6,0.56,0.05,-66.58,0.11,0.98,0.11,8.23,1.26,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G332.96,20,1.32,0.56,12.6,0.67,0.05,-66.6,0.08,0.91,0.08,9.11,1.18,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,1,2.1,1.19,17.7,0.98,0.13,-53.25,0.1,0.68,0.1,9.67,1.95,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,2,1.77,0.59,16.7,0.88,0.14,-53.34,0.07,0.48,0.1,6.11,1.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,3,0.89,0.24,19.1,1.96,0.07,-53.12,0.02,0.57,0.02,15.81,1.15,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,4,1.11,0.24,18,0.33,0.05,-53.62,0.1,0.55,0.09,2.59,0.58,-,-,-,-,-,-,-,-,0.14,0.01,-54.35,0.14,0.42,0.22,1.91,1.01,0.17,0.02,-53.91,0.11,0.9,0.11,0.16,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,5,1.44,1.04,15.6,1.18,0.08,-52.79,0.07,1.01,0.07,17.1,1.86,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,6,1.39,0.48,14.1,0.18,0.03,-47.91,0.27,1.5,0.27,3.89,0.94,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,7,0.96,0.27,17.7,0.32,-,-53,-,1.32,0.13,5.92,0.66,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.16,0.03,-53.56,0.12,0.52,0.11,0.09,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,8,0.81,0.16,18.2,1.73,0.11,-57.48,0.06,0.8,0.06,19.54,2.18,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,9,1.03,0.46,16.7,1.29,0.05,-53.18,0.04,0.75,0.04,13.77,1.09,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,10,0.98,0.36,16.1,0.42,0.04,-54.36,0.1,0.96,0.1,5.66,0.85,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.24,0.02,-53.97,0.1,0.98,0.1,0.24,0.05,0.15,0.02,-54.48,0.16,0.99,0.16,0.46,0.12,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,11,0.95,0.45,17.9,0.91,0.04,-53.47,0.14,2.93,0.14,37.91,3,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.1,0.02,-54.84,0.21,0.9,0.21,0.24,0.08,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,12,0.85,0.59,18,0.67,0.04,-51.24,0.13,1.91,0.13,18.03,1.8,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,13,0.79,0.14,17.7,0.52,0.03,-52.85,0.1,1.33,0.1,9.69,1.08,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,14,0.68,0.27,19.3,1.66,0.05,-52.97,0.02,0.64,0.02,15.11,1.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,15,0.69,0.28,17.7,1.83,0.06,-51.64,0.03,0.86,0.03,22.29,1.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.22,0.03,-54.71,0.08,0.54,0.07,0.13,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.17,16,0.5,0.17,20.9,1.06,0.03,-50.49,0.05,1.57,0.05,23.87,1.52,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,1,4.14,0.71,14.6,0.93,0.03,-51.98,0.1,2.39,0.1,33.07,2.49,0.49,0.08,-52.38,0.05,0.26,0.05,2.02,0.51,-,-,-,-,-,-,-,-,0.27,0.03,-52.9,0.11,0.84,0.11,0.23,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,2,3.43,1.25,15.4,1,0.07,-53.21,0.07,0.83,0.07,12.28,1.51,0.19,0.02,-52.43,0.04,0.29,0.04,0.87,0.15,-,-,-,-,-,-,-,-,0.12,0.01,-52.86,0.08,0.7,0.08,0.09,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,3,2.9,1.53,14.6,1.92,0.06,-52.01,0.05,1.2,0.05,33.86,2.39,0.44,0.07,-52.13,0.06,0.33,0.06,2.3,0.56,-,-,-,-,-,-,-,-,0.34,0.03,-51.97,0.09,0.88,0.09,0.3,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,4,3.19,0.5,14.6,1.66,0.1,-52.55,0.04,0.57,0.04,13.89,1.41,0.45,0.07,-52.26,0.07,0.41,0.07,2.95,0.68,-,-,-,-,-,-,-,-,0.22,0.04,-52.3,0.1,0.44,0.1,0.1,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,5,2.36,1.1,16.1,1.7,0.07,-52.06,0.07,1.33,0.07,32.73,2.7,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,6,1.79,2.22,14.6,1.53,0.05,-52.43,0.04,1.12,0.04,24.67,1.72,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.13,0.02,-53.37,0.08,0.56,0.08,0.07,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,7,1.97,1.18,14.6,0.42,0.04,-45,0.2,1.63,0.2,9.86,1.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,8,2.55,0.78,13.6,2.09,0.08,-51.57,0.04,0.87,0.04,26.82,2.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,9,2.56,1.06,11.7,2.4,0.09,-51.38,0.03,0.68,0.03,25.22,1.85,0.24,0.03,-51.34,0.05,0.31,0.05,1.34,0.3,-,-,-,-,-,-,-,-,0.14,0.02,-51.43,0.1,0.48,0.08,0.07,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,10,2.27,0.87,15.1,1.44,0.13,-51.76,0.07,0.68,0.07,14.14,2.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,11,2.32,0.45,14.5,1.72,0.08,-51.57,0.05,0.8,0.05,19.92,1.78,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,12,1.85,0.51,16.3,0.77,0.03,-44.13,0.08,2.02,0.08,22.2,1.62,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,13,1.27,0.97,18.3,2.02,0.07,-51.39,0.03,0.92,0.03,26.55,1.84,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.11,0.02,-51.05,0.21,1.34,0.21,0.16,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,14,1.58,0.37,14.6,2.25,0.04,-52.56,0.03,1.14,0.03,36.87,2.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.11,0.02,-52.29,0.28,1.44,0.28,0.16,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,15,1.73,0.35,14.6,1.64,0.07,-52.49,0.03,0.63,0.03,14.9,1.22,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.15,0.03,-52.31,0.16,0.76,0.16,0.12,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,16,1.73,0.99,14.4,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,17,1.49,0.43,14.1,0.99,0.08,-52.76,0.08,0.86,0.08,12.2,1.63,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,18,2.7,0.38,10.1,0.83,0.03,-51.86,0.09,1.98,0.09,27.45,2.07,0.28,0.04,-52.04,0.07,0.41,0.07,2.46,0.53,-,-,-,-,-,-,-,-,0.18,0.02,-52.38,0.07,0.5,0.08,0.1,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,19,1.33,0.46,15.3,1.57,0.07,-46.84,0.03,0.61,0.03,13.78,1.13,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,20,1.3,0.55,15.1,0.73,0.04,-44.01,0.04,0.66,0.04,6.94,0.68,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.22,21,1.27,0.15,14.6,1.57,0.06,-50.89,0.03,0.59,0.03,13.3,0.99,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,1,6.66,1.01,13.6,1.46,0.03,-49.55,0.03,1.15,0.03,26.22,1.51,-,-,-,-,-,-,-,-,0.26,0.03,-50.46,0.04,0.44,0.08,2.92,0.65,0.27,0.01,-50.93,0.05,1.92,0.05,0.53,0.08,0.1,0.01,-51.31,0.13,2.01,0.13,0.8,0.14,0.04,0,-52.56,0.51,3.5,0.51,0.63,0.12,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,2,4.6,1.26,15.4,2.18,0.03,-51.1,0.02,1.31,0.02,43.27,2.31,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.34,0.01,-51.51,0.09,1.92,0.09,0.67,0.11,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.26,0.06,-50.95,0.05,0.19,0.05,0.27,0.09,-,-,-,-,-,-,-,-
G340.23,3,4.86,4.11,15.3,1.81,0.04,-49.81,0.04,1.36,0.04,37.35,2.29,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.61,0.02,-51.3,0.07,1.72,0.07,1.06,0.17,0.1,0.02,-52.1,0.42,2.17,0.42,0.76,0.22,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,4,3.51,1.98,15.2,4.73,0.06,-50.96,0.01,0.79,0.01,55.57,2.89,0.74,0.07,-51.05,0.04,0.36,0.04,4.15,0.65,-,-,-,-,-,-,-,-,0.41,0.03,-50.91,0.07,0.74,0.07,0.31,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,5,3.55,0.75,14.9,1.29,0.06,-49.46,0.03,0.65,0.03,12.6,1.05,0.25,0.04,-49.68,0.07,0.38,0.07,1.47,0.35,-,-,-,-,-,-,-,-,0.17,0.02,-49.63,0.09,0.71,0.09,0.12,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,6,2.93,2.05,16.6,3.31,0.06,-51.27,0.02,0.94,0.02,45.76,2.6,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.44,0.03,-51.27,0.07,0.78,0.07,0.35,0.07,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,7,2.68,0.63,15.8,2.19,0.08,-50.95,0.04,0.98,0.04,31.53,2.35,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,8,2.01,1.25,14.1,1.26,0.04,-51.11,0.04,1.3,0.04,24.04,1.56,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,9,2.98,1.2,15.5,1.3,0.05,-49.51,0.03,0.83,0.03,15.86,1.15,0.19,0.03,-50.38,0.09,0.51,0.09,1.5,0.35,-,-,-,-,-,-,-,-,0.15,0.02,-50.39,0.16,1.02,0.16,0.15,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,10,2.49,1.15,14.6,1.22,0.04,-50.64,0.05,1.42,0.05,25.42,1.7,0.28,0.04,-50.7,0.05,0.35,0.05,1.59,0.33,-,-,-,-,-,-,-,-,0.17,0.03,-51.06,0.08,0.5,0.1,0.09,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,11,1.94,1.17,17.2,2.84,0.06,-50.82,0.02,1.02,0.02,41.93,2.38,0.24,0.05,-51.13,0.08,0.34,0.08,1.24,0.38,-,-,-,-,-,-,-,-,0.36,0.03,-50.99,0.07,0.65,0.07,0.24,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,12,2.06,1.21,16,0.69,0.07,-49.64,0.06,0.49,0.05,4.83,0.71,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,13,1.42,0.51,18.7,1.1,0.07,-49.41,0.04,0.61,0.04,9.63,1.01,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,14,1.93,0.83,16.2,0.87,0.07,-49.38,0.08,0.85,0.08,10.74,1.39,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,15,1.53,1.1,15.8,1.52,0.14,-50.22,0.07,0.67,0.07,14.48,2.14,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.35,0.04,-49.47,0.08,0.62,0.08,0.22,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G340.23,16,1.34,0.81,15.8,0.34,0.04,-49.83,0.32,2.49,0.32,12.07,2.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,1,9.87,5.47,9.3,1.84,0.04,-43.46,0.02,0.85,0.02,29.71,1.73,0.43,0.05,-43.54,0.04,0.29,0.04,2.9,0.54,-,-,-,-,-,-,-,-,0.59,0.02,-44.81,0.08,2.37,0.08,1.65,0.26,0.18,0.02,-45.8,0.22,2.16,0.22,4.24,0.85,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,2,6.26,3.91,11.5,0.62,0.03,-43.16,0.04,0.83,0.04,8.38,0.66,0.85,0.05,-42.9,0.01,0.19,0.01,3,0.29,0.33,0.03,-42.96,0.04,0.15,0.06,1.93,0.86,0.26,0.03,-42.91,0.05,0.4,0.06,0.11,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,3,5.07,3.42,14.4,2.87,0.02,-43.48,0.01,0.91,0.01,40.05,2.01,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.42,0.01,-42.95,0.04,0.91,0.04,0.39,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,4,4.65,1.52,11,1.64,0.02,-43.57,0.02,0.92,0.02,24.89,1.33,0.26,0.03,-43.63,0.04,0.27,0.04,1.41,0.28,-,-,-,-,-,-,-,-,0.31,0.01,-43.6,0.05,0.85,0.05,0.28,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,5,6.07,2.25,11.4,1.28,0.02,-43.75,0.02,0.85,0.02,17.74,0.98,0.24,0.02,-43.25,0.03,0.31,0.03,1.37,0.21,0.2,0.02,-43.3,0.05,0.24,0.12,1.65,0.84,0.12,0.01,-43.51,0.06,0.58,0.07,0.08,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,6,3.65,0.91,13.4,1.44,0.02,-43.09,0.01,0.7,0.01,15.3,0.8,0.4,0.02,-43.81,0.02,0.26,0.02,1.7,0.16,0.15,0.02,-43.82,0.04,0.15,0.07,0.79,0.39,0.19,0.01,-42.67,0.04,0.89,0.04,0.17,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,7,5.26,5.48,13.9,2.84,0.03,-43.39,0.01,0.86,0.01,37.58,1.93,0.55,0.06,-42.89,0.02,0.18,0.02,1.62,0.27,0.21,0.02,-42.81,0.08,0.25,0.18,1.69,1.22,0.36,0.03,-42.64,0.04,0.48,0.04,0.17,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,8,4.26,5.15,14.6,3.12,0.03,-43.45,0.01,0.77,0.01,36.36,1.84,0.28,0.06,-43.04,0.05,0.19,0.05,0.86,0.27,-,-,-,-,-,-,-,-,0.34,0.03,-42.83,0.03,0.45,0.05,0.16,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,9,3.41,2.05,12.8,1.22,0.04,-43.75,0.04,1.07,0.04,19.88,1.31,0.31,0.05,-43.4,0.03,0.17,0.03,0.9,0.21,-,-,-,-,-,-,-,-,0.31,0.02,-43.26,0.03,0.5,0.03,0.16,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,10,1.66,1.25,20.8,2.47,0.07,-43.1,0.02,0.57,0.02,20.92,1.41,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.45,0.08,-42.13,0.08,0.37,0.08,1.53,0.45
G341.03,11,3.49,1.65,10.2,0.16,0.03,-43.29,0.13,0.48,0.1,1.29,0.39,0.23,0.05,-43,0.04,0.13,0.03,0.63,0.22,-,-,-,-,-,-,-,-,0.14,0.02,-43.08,0.08,0.54,0.08,0.08,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,12,2.98,1.12,14.7,2.07,0.03,-43.17,0.01,0.51,0.01,15.59,0.83,0.25,0.02,-43.43,0.04,0.43,0.04,1.71,0.25,-,-,-,-,-,-,-,-,0.09,0.01,-43.03,0.09,0.55,0.09,0.05,0.01,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,13,3.42,3.76,14.1,1.78,0.03,-44.02,0.02,1,0.02,26.52,1.46,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.14,0.02,-43.37,0.11,0.81,0.11,0.11,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,14,2.38,1.16,12.3,0.8,0.02,-42.72,0.02,0.67,0.02,8.15,0.55,0.21,0.03,-42.51,0.06,0.35,0.06,1.29,0.28,0.26,0.03,-42.45,0.06,0.19,0.07,2.63,1.03,0.11,0.01,-42.67,0.14,0.98,0.14,0.11,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,15,4.15,3.78,12.3,1.28,0.03,-44,0.03,0.96,0.03,19.23,1.17,0.34,0.07,-43.06,0.03,0.13,0.04,0.8,0.28,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,16,4.39,3.23,11.4,2.14,0.03,-43.36,0.02,1.06,0.02,36.48,1.93,0.26,0.04,-43.57,0.05,0.31,0.05,1.51,0.34,0.2,0.02,-43.6,0.06,0.22,0.14,1.64,1.04,0.12,0.02,-43.7,0.1,0.43,0.08,0.05,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,17,3.25,2.64,13.7,1.03,0.03,-42.82,0.02,0.63,0.02,9.66,0.64,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.36,0.02,-42.43,0.04,0.8,0.04,0.29,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,18,2.69,2.65,13.2,2.39,0.1,-43.52,0.02,0.48,0.02,17.25,1.42,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,19,3,2.73,14,1.67,0.03,-42.43,0.01,0.49,0.01,12.17,0.7,0.32,0.05,-42.52,0.03,0.16,0.03,0.86,0.21,-,-,-,-,-,-,-,-,0.22,0.04,-42.3,0.09,0.33,0.07,0.07,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,20,3.43,3.05,13,1.24,0.04,-44.14,0.03,0.99,0.03,18.64,1.23,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,21,3.54,2.54,12.4,1.99,0.04,-43.41,0.01,0.57,0.01,17.51,1.02,0.28,0.04,-43.24,0.07,0.46,0.07,2.27,0.49,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,22,3.02,1.48,13.1,1.8,0.03,-43.38,0.01,0.5,0.01,13.65,0.76,0.22,0.03,-43.4,0.05,0.32,0.05,1.2,0.25,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,23,2.51,1.21,13.2,2.8,0.07,-43.51,0.02,0.69,0.02,28.66,1.78,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,24,5.72,4.23,8,0.6,0.03,-44.26,0.06,0.98,0.06,12.46,1.16,0.26,0.03,-42.94,0.09,0.77,0.09,6.1,0.94,-,-,-,-,-,-,-,-,0.2,0.03,-42.87,0.08,0.52,0.09,0.14,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,25,2.67,3.01,13.1,3.02,0.04,-43.64,0.01,0.6,0.01,27.21,1.41,0.4,0.05,-43.49,0.03,0.24,0.03,1.63,0.3,-,-,-,-,-,-,-,-,0.2,0.04,-43.58,0.07,0.38,0.09,0.08,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,26,1.86,0.98,13.2,2.64,0.05,-43.25,0.01,0.55,0.01,21.34,1.21,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,27,3.13,1.37,9.9,1.5,0.04,-43.28,0.03,1,0.03,25.92,1.57,0.3,0.05,-43.45,0.05,0.22,0.05,1.47,0.41,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,28,1.53,0.51,14.7,1.43,0.04,-43.92,0.03,0.84,0.03,17.26,1.09,0.38,0.07,-43.16,0.03,0.16,0.03,0.95,0.27,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,29,1.75,0.64,13.2,0.99,0.04,-43.51,0.05,1.07,0.05,15.55,1.28,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,30,1.08,0.39,14.7,0.86,0.02,-43.41,0.02,0.8,0.02,9.77,0.61,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,31,1.55,1.15,12.5,1.03,0.07,-45.2,0.05,0.68,0.05,10.54,1.16,0.24,0.06,-42.89,0.03,0.13,0.04,0.53,0.2,-,-,-,-,-,-,-,-,0.09,0.01,-46.14,0.18,1.01,0.18,0.09,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,32,1.49,1.14,12.3,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,33,1.45,0.87,13.1,0.8,0.03,-43.68,0.07,1.75,0.07,20.65,1.51,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.07,0.01,-44.76,0.33,2.03,0.33,0.13,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,34,1.08,0.8,14.8,1.58,0.03,-43,0.02,0.95,0.02,21.37,1.26,0.34,0.04,-42.56,0.04,0.25,0.04,1.34,0.27,-,-,-,-,-,-,-,-,0.24,0.02,-42.33,0.05,0.54,0.05,0.13,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G341.03,35,1.08,0.43,13.2,0.78,0.04,-42.32,0.02,0.45,0.03,5.17,0.53,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,1,7.67,6.6,16.1,0.77,0.02,-28.79,0.02,0.89,0.02,11.72,0.67,0.44,0.02,-28.85,0.02,0.36,0.02,2.41,0.19,0.23,0.02,-28.79,0.04,0.18,0.05,1.7,0.49,1.55,0.02,-28.69,0.03,1.82,0.03,2.88,0.43,0.65,0.02,-28.73,0.05,1.76,0.05,3.58,0.55,0.21,0.01,-28.9,0.16,4.07,0.16,3.2,0.23,-,-,-,-,-,-,-,-,0.07,0.01,-29.24,0.16,1.54,0.16,0.55,0.08,-,-,-,-,-,-,-,-
G343.48,2,4.74,5.12,15.3,0.84,0.04,-29.17,0.04,0.82,0.04,11.12,0.95,0.35,0.07,-28.74,0.02,0.12,0.03,0.62,0.2,-,-,-,-,-,-,-,-,0.85,0.01,-29.93,0.02,1.19,0.02,1.03,0.15,0.3,0.01,-29.76,0.06,1.13,0.06,1.13,0.19,0.11,0.02,-28.77,0.1,0.53,0.1,0.23,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,3,4.42,3.39,12.1,0.28,0.02,-28.42,0.05,0.56,0.05,2.55,0.33,0.32,0.04,-28.4,0.03,0.2,0.03,1.15,0.21,0.22,0.02,-28.47,0.06,0.32,0.17,2.17,1.15,0.26,0.01,-28.22,0.05,0.94,0.05,0.25,0.04,-,-,-,-,-,-,-,-,0.1,0.01,-28.72,0.15,0.94,0.15,0.49,0.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,4,2.38,1.87,12,-,-,-,-,-,-,-,-,0.11,0.02,-28.39,0.09,0.59,0.09,1.21,0.26,0.23,0.02,-28.25,0.06,0.22,0.08,2.63,1.05,0.15,0.01,-28.77,0.07,0.69,0.07,0.11,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,5,3.44,4.34,9.9,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,6,2.7,2.3,12.5,0.47,0.03,-28.71,0.04,0.49,0.03,3.57,0.37,0.77,0.04,-28.59,0.01,0.23,0.01,3.08,0.29,0.52,0.05,-28.62,0.03,0.19,0.06,3.55,1.09,0.33,0.02,-28.52,0.04,0.61,0.03,0.21,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,7,2.29,3.23,11.8,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.3,0.02,-28.58,0.09,0.92,0.09,0.29,0.06,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,8,3.21,1.61,10.7,0.82,0.02,-28.47,0.02,0.64,0.02,8.78,0.58,0.94,0.04,-28.46,0.01,0.22,0.01,4.08,0.36,0.55,0.05,-28.57,0.02,0.15,0.03,4.78,1.04,0.19,0.02,-28.44,0.06,0.47,0.04,0.1,0.02,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,9,1.68,2.73,17.5,0.59,0.03,-28.6,0.08,1.27,0.08,11.09,1.07,0.52,0.05,-29.04,0.03,0.25,0.03,1.9,0.29,-,-,-,-,-,-,-,-,0.51,0.02,-29.95,0.04,1.16,0.04,0.62,0.1,0.18,0.02,-29.88,0.09,0.83,0.09,0.42,0.09,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,10,1.19,1.61,19.6,0.86,0.03,-28.7,0.03,0.61,0.03,7.72,0.59,0.65,0.04,-28.42,0.02,0.3,0.02,2.88,0.31,-,-,-,-,-,-,-,-,0.64,0.01,-27.32,0.03,1.46,0.03,1.01,0.15,0.29,0.01,-27.1,0.07,1.24,0.07,0.91,0.15,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,11,1.46,2.19,13.5,0.36,0.03,-28.11,0.08,0.68,0.07,3.63,0.56,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,12,2.96,1.66,9,0.22,0.04,-27.72,0.08,0.5,0.1,2.06,0.56,0.19,0.02,-28.68,0.08,0.57,0.08,2.79,0.56,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,13,1.95,1.91,11.8,0.7,0.07,-28.35,0.04,0.48,0.06,5.24,0.87,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,14,4.38,3.9,7.6,-,-,-,-,-,-,-,-,0.58,0.09,-28.37,0.04,0.19,0.04,3.76,0.95,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,15,3.68,3.16,8.2,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,16,1.72,1.27,11.8,0.88,0.04,-28.19,0.03,0.62,0.03,8.59,0.7,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,17,1.08,0.82,14.8,-,-,-,-,-,-,-,-,0.36,0.05,-28.94,0.03,0.21,0.03,1.21,0.26,-,-,-,-,-,-,-,-,0.1,0.01,-26.56,0.22,1.5,0.22,0.15,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,18,1.61,0.54,11.8,-,-,-,-,-,-,-,-,0.27,0.06,-28.51,0.04,0.12,0.03,0.57,0.21,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,19,1.5,1.15,12.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.2,0.01,-27.17,0.14,3.09,0.14,0.63,0.1,0.1,0.01,-27,0.27,2.83,0.27,1.47,0.29,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,20,2.02,1.67,10,0.43,0.04,-28.17,0.05,0.49,0.05,3.63,0.55,0.47,0.06,-28.2,0.03,0.18,0.03,1.8,0.38,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,21,2.37,1.56,8.8,0.68,0.03,-28.11,0.03,0.63,0.03,8.14,0.7,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,22,1.2,0.6,13.3,-,-,-,-,-,-,-,-,0.37,0.09,-28.76,0.02,0.1,0.03,0.61,0.23,-,-,-,-,-,-,-,-,0.12,0.01,-25.03,0.11,0.94,0.11,0.12,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,23,1.04,1.33,13.1,-,-,-,-,-,-,-,-,0.38,0.06,-28.62,0.02,0.13,0.02,0.85,0.19,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,24,1.43,0.57,11.4,-,-,-,-,-,-,-,-,0.23,0.04,-28.93,0.04,0.19,0.04,0.83,0.24,0.17,0.02,-28.89,0.07,0.22,0.15,1.32,0.91,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,25,0.86,0.49,14.8,0.18,0.02,-28.25,0.15,0.92,0.15,2.33,0.51,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.32,0.01,-26.38,0.06,1.43,0.06,0.47,0.07,0.2,0.01,-26.22,0.09,1.16,0.09,0.82,0.15,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,26,0.48,0.55,22.8,1,0.03,-28.84,0.02,0.6,0.02,8.88,0.63,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.13,0.02,-29.55,0.11,0.56,0.11,0.09,0.03,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,27,0.88,0.7,14.2,0.46,0.03,-28.73,0.04,0.4,0.02,2.67,0.26,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.07,0.01,-28.57,0.37,2.13,0.37,0.14,0.04,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,28,0.78,0.62,16.2,0.81,0.03,-28.4,0.02,0.52,0.02,6.06,0.47,0.33,0.05,-28.38,0.03,0.16,0.03,0.8,0.2,-,-,-,-,-,-,-,-,0.36,0.01,-27.18,0.05,1.4,0.05,0.51,0.08,0.1,0.01,-27.44,0.2,1.23,0.2,0.38,0.1,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
G343.48,29,1.05,0.62,12,0.11,0.02,-26.2,0.17,0.88,0.17,1.52,0.4,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,0.14,0.01,-27.18,0.13,1.78,0.13,0.27,0.05,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-,-
